Training-Free Spectral Transductive Refinement for Cross-Domain Few-Shot Classification

Few-shot recognition with frozen visual features is especially fragile under domain shift and one-shot supervision, where a single labelled image is an unreliable estimate of its class. We ask how far this fragility can be reduced purely at test time, without retraining the encoder or augmenting the source domain. We present Spectral Transductive Refinement (STR), a training-free transductive inference rule that exploits the geometry of the complete support-query episode. Given frozen embeddings, STR builds a joint k-nearest-neighbour graph, maps the episode into a normalized-Laplacian spectral coordinate system, initializes class representatives from the labelled support, and iteratively refines them using pseudo-labelled queries. We evaluate STR under two protocols. A controlled component study with frozen ResNet-18 features shows that spectral refinement consistently improves over single-prototype spectral initialization across five shifted domains, with the largest gains in the one-shot regime where support estimates are weakest. We then benchmark STR against recent Cross-Domain Few-Shot Learning (CD-FSL) methods using the standard miniImageNet-pretrained ResNet-10 backbone over eight established target domains. Operating entirely at inference time, STR attains the highest 1-shot average among compared methods and remains competitive at 5-shot, rivalling approaches relying on heavy source-domain meta-training augmentations. Because STR is transductive, we report its setting explicitly. Diagnostics attribute its gains to iterative refinement in spectral coordinates rather than added prototype capacity, which remains inactive in our configuration.

==> data/knn_average_prototypes.csv <==
display_dataset,K,knn,avg_prototypes,acc_mean,acc_ci95
DTD,1,5,1.05133318901062,58.53555674850941,1.0878707163262142
DTD,1,10,1.0010000467300415,61.05111246804397,1.090635137734675
DTD,1,20,1.0,60.40666797260443,1.1104148154680165
DTD,1,30,1.0,57.108889977137245,1.0714920393065746
DTD,1,50,1.0,50.913334449132286,0.9550154718563918
FC100,1,5,1.0046666860580444,54.18444555501143,1.1655801755250106
FC100,1,10,1.000333309173584,57.0911125044028,1.1247655811994932
FC100,1,20,1.0,56.34444565574328,1.134754614908578
FC100,1,30,1.0,53.20889006803433,1.0387572815820787
FC100,1,50,1.0,43.43111208329598,0.8671695563262407
Omniglot,1,5,1.0763334035873413,83.28222398956616,0.7970420651022612
Omniglot,1,10,1.0013333559036257,85.73111308614413,0.7879119412328144
Omniglot,1,20,1.0,83.20000206927457,0.9107056147777072
Omniglot,1,30,1.0,72.54444610079129,0.9536066067601238
Omniglot,1,50,1.0,53.057779014110565,0.9437658287605198
Oxford-102,1,5,1.0096666812896729,87.12222418189049,0.6027824638464786
Oxford-102,1,10,1.0,90.20444669326146,0.6372159468336848
Oxford-102,1,20,1.0,90.3088911275069,0.6518089250158903
Oxford-102,1,30,1.0,80.80889077484608,0.930369730876094
Oxford-102,1,50,1.0,60.704445918401085,0.9597894430091288
miniImageNet,1,5,1.0180000066757202,86.01111318171024,0.6641145006319914
miniImageNet,1,10,1.0,88.9222244520982,0.675378491579235
miniImageNet,1,20,1.0,91.74222460389136,0.6001066213492919
miniImageNet,1,30,1.0,88.02222440640132,0.7263492641852322
miniImageNet,1,50,1.0,76.08889069656531,0.97973539964625
DTD,5,5,1.0810000896453855,71.20666818817458,0.8134835048981718
DTD,5,10,1.002666711807251,72.79777942597866,0.7743202117400889
DTD,5,20,1.0,73.02889050046602,0.7600221945948272
DTD,5,30,1.0,71.80889038741589,0.7626423964933386
DTD,5,50,1.0,68.75777927041054,0.7641300239498273
FC100,5,5,1.0116666555404663,65.56222363809745,0.9247373524466264
FC100,5,10,1.000333309173584,67.5955570191145,0.8985303736251499
FC100,5,20,1.0,68.08000147839387,0.8640640113349662
FC100,5,30,1.0,66.41555704176426,0.8610665479967861
FC100,5,50,1.0,62.4822236597538,0.8156173301532668
Omniglot,5,5,1.1133333444595337,91.9022244811058,0.5518943152582907
Omniglot,5,10,1.000999927520752,92.6555580298106,0.4827880573288494
Omniglot,5,20,1.0,91.52666900555292,0.5218550220959045
Omniglot,5,30,1.0,88.39778010050455,0.5624131950806698
Omniglot,5,50,1.0,80.42444623510043,0.655187813215892
Oxford-102,5,5,1.0209999084472656,94.81111318866412,0.4197054725079461
Oxford-102,5,10,1.0,95.7244465549787,0.3261062046576526
Oxford-102,5,20,1.0,95.82000208894412,0.3160957819106514
Oxford-102,5,30,1.0,93.7688912153244,0.4009974473531155
Oxford-102,5,50,1.0,86.80666873852412,0.5624940501692713
miniImageNet,5,5,1.025333285331726,94.07555789748828,0.3724512039653861
miniImageNet,5,10,1.0,94.96889134248096,0.2907018306835007
miniImageNet,5,20,1.0,96.13555797934532,0.2266274588423455
miniImageNet,5,30,1.0,95.48889132340749,0.2621259029835864
miniImageNet,5,50,1.0,92.7266691327095,0.3917644660533665

